GRIHA: Synthesizing 2-Dimensional Building Layouts from Images Captured using a Smart Phone

Reconstructing an indoor scene and generating a layout/floor plan in 3D or 2D is a widely known problem. Quite a few algorithms have been proposed in the literature recently. However, most existing methods either use RGB-D images, thus requiring a depth camera, or depending on panoramic photos, assuming that there is little to no occlusion in the rooms. In this work, we proposed GRIHA (Generating Room Interior of a House using ARCore), a framework for generating a layout using an RGB image captured using a simple mobile phone camera. We take advantage of Simultaneous Localization and Mapping (SLAM) to assess the 3D transformations required for layout generation. SLAM technology is built-in in recent mobile libraries such as ARCore by Google. Hence, the proposed method is fast and efficient. It gives the user freedom to generate layout by merely taking a few conventional photos, rather than relying on specialized depth hardware or occlusion-free panoramic images. We have compared GRIHA with other existing methods and obtained superior results. Also, the system is tested on multiple hardware platforms to test the dependency and efficiency.

==> power.tikz <==
    \begin{tikzpicture}
	\begin{axis}[
		xlabel={Query Images},
		ylabel={mAh},
		height=4cm,
		width=4.5cm,
		grid=major,
legend style={at={(2,0.5)},anchor=north,legend cell align=left,legend columns=1}
	]
		
		\addplot coordinates {
		(2, 20)
		(4, 53)
		(6, 66)
		(8, 98)
		(10, 115)
		(12, 158)
		(14, 242)
		(16, 339)
		(18, 402)
		(20, 493)
	};
	\addlegendentry{Google Pixel2 XL}

	\addplot coordinates {
		(2, 30)
		(4, 49)
		(6, 70)
		(8, 87)
		(10, 128)
		(12, 180)
		(14, 280)
		(16, 375)
		(18, 459)
		(20, 520)
	};
	\addlegendentry{Samsung Galaxy A50}
	\end{axis}
\end{tikzpicture}
